Evaluating the optical classification of Fermi BCUs using machine learning

In the third catalog of active galactic nuclei detected by the Fermi-LAT (3LAC) Clean Sample, there are 402 blazars candidates of uncertain type (BCU). Due to the limitations of astronomical observation or intrinsic properties, it is difficult to classify blazars using optical spectroscopy. The potential classification of BCUs using machine learning algorithms is essential. Based on the 3LAC Clean Sample, we collect 1420 Fermi blazars with 8 parameters of {\gamma}-ray photon spectral index, radio flux, flux density, curve significance, the integral photon flux in 100 to 300 MeV, 0.3 to 1 GeV, 10 to 100 GeV and variability index. Here, we apply 4 different supervised machine learning (SML) algorithms (\emph{Decision trees, Random forests, support vector machines and Mclust Gaussian finite mixture models}) to evaluate the classification of BCUs based on the direct observational properties. All the 4 methods can perform exceedingly well with a more accuracy and can effective forecast the classification of Fermi BCUs. The evaluating results show the results of these methods (SML) are valid and robust, where, about 1/4 sources are FSRQs and 3/4 are BL Lacs in 400 BCUs, which are consistent with some other recent results. Although a number of factors influence the accuracy of SML, the results are stable at a fixed ratio 1:3 between FSRQs and BL Lacs, which suggests that the SML can provides an effective method to evaluate the potential classification of BCUs. Among the 4 methods, Mclust Gaussian Mixture Modelling has the highest accuracy for our training sample (4/5, seed=123).

==> datafile_table4.txt <==
Title: Evaluating the optical classification of Fermi BCUs using machine 
       learning 
Authors: Kang S.J., Fan J.-H., Mao W., Wu Q., Feng J., Yin Y. 
Table: The classification of Fermi BCUs
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---   Name       3FGL name
  19- 23 F5.3   [mJy] logFR      log, Radio flux, mJy
  25- 29 F5.3   ---   Gamma-ph   {Gamma}-ray photon spectral index
  31- 37 F7.3   [-]   logFD      log, {Gamma}-ray flux density
  39- 43 F5.3   ---   CS         curve significance
  45- 51 F7.3   [-]   logF1      log, integral photon flux in 100 to 300 MeV 
  53- 59 F7.3   [-]   logF2      log, integral photon flux in 0.3 to 1 GeV
  61- 67 F7.3   [-]   logF3      log, integral photon flux in 10 to 100 GeV
  69- 73 F5.3   [-]   logVI      log, variability index
  75- 80 F6.2   %     P-Bi       probability, BCU belongs to BL Lac class
  82- 87 F6.2   %     P-Fi       probability, BCU belongs to FSRQ class
  89- 92 A4     ---   Class-M    Fermi BCU optical classification using Mclust method (1)
  94- 97 A4     ---   Class-DT   Fermi BCU optical classification using Decision Trees (1)
  99-102 A4     ---   Class-RS   Fermi BCU optical classification using RandomForest (1)
 104-107 A4     ---   Class-SVM  Fermi BCU optical classification using Support Vector Machines (1)
 109-112 A4     ---   Class-Y    Yi et al. Classification (1,2)
 114-117 A4     ---   Class-M    Massaro et al. Classification (1,2)
 119-122 A4     ---   Class-LP   Lefaucheur & Pita Classification (1,2)
 124-127 A4     ---   Class-Ch   Chiaro et al. Classification (1,2)
--------------------------------------------------------------------------------
Note (1): The classifications include --
    bll   = BL Lac;
    fsrq  = FSRQ;
    unc   = uncertain.
Note (): Literature classifications include --
    Class-Y  = Yi et al. (2017ApJ...838...34Y, and references therein) by researching photon spectral index
    Class-M  = Massaro et al. (2016Ap&SS.361..337M, and references therein) by optical spectroscopic observations.
    Class-LP = Lefaucheur & Pita (2017A&A...602A..86L) using multivariate classifications
    Class-Ch = Chiaro et al. (2016MNRAS.462.3180C) using artificial neural networks (ANN) machine-learning techniques.
--------------------------------------------------------------------------------
3FGLJ0002.2-4152  1.121 2.089 -13.135 0.200  -8.275  -9.247 -10.587 1.751 100.00   0.00 bll  bll  bll  bll  bll  -    unc  bll  
3FGLJ0003.2-5246  1.815 1.895 -13.699 0.909  -8.182 -12.082 -10.526 1.656  90.56   9.44 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0017.2-0643  1.973 2.116 -12.955 0.948  -9.233  -9.206 -10.979 1.573  99.88   0.12 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0019.1-5645  1.782 2.391 -12.488 0.525  -8.003  -9.207 -10.513 1.798  99.86   0.14 bll  bll  bll  bll  fsrq -    fsrq bll  
3FGLJ0028.6+7507  1.909 2.342 -12.298 0.407  -7.975  -8.724 -11.472 1.577   0.93  99.07 fsrq bll  bll  bll  fsrq -    bll  bll  
3FGLJ0030.2-1646  0.979 1.647 -13.801 1.326 -12.006 -14.218 -10.320 1.808 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0030.7-0209  2.473 2.378 -11.547 3.137  -7.836  -8.406 -14.839 2.545   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0031.3+0724  1.086 1.824 -13.917 1.060  -9.117 -10.830 -10.359 1.519  99.95   0.05 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0039.0-2218  2.069 1.715 -14.096 2.687 -11.200  -9.461 -10.684 1.563  96.61   3.39 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0039.1+4330  0.913 1.963 -13.352 1.853  -8.533  -9.463 -10.564 1.549 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0040.3+4049  1.683 1.132 -15.375 1.377  -8.680  -9.480 -10.426 1.481 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0040.5-2339  1.730 1.946 -13.676 1.383 -11.375  -9.226 -10.564 1.692  99.05   0.95 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0043.5-0444  1.475 1.735 -14.170 0.023  -8.524  -9.726 -10.372 1.605 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0043.7-1117  1.397 1.594 -14.050 2.115  -9.092 -13.231 -10.386 1.442 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0045.2-3704  2.518 2.543 -11.319 0.526  -7.845  -8.529 -11.132 2.240   3.19  96.81 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0049.4-5401  2.292 2.143 -13.013 0.142  -8.368  -9.116 -10.561 1.653  99.40   0.60 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ0050.0-4458  2.526 2.528 -12.023 0.547  -8.269  -9.061 -14.818 1.836   0.61  99.39 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ0051.2-6241  1.635 1.663 -13.074 1.834  -8.250  -8.943  -9.676 1.701 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0055.2-1213  2.420 2.397 -12.466 0.604  -8.388  -8.907 -10.827 1.838  21.42  78.58 fsrq bll  bll  fsrq fsrq -    fsrq unc  
3FGLJ0103.7+1323  1.716 1.984 -13.195 2.436  -8.719  -9.570 -10.742 1.722  99.21   0.79 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0107.0-1208  1.778 2.180 -12.943 0.964  -8.401  -9.149 -11.097 1.514  88.44  11.56 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0116.2-2744  1.237 2.023 -13.369 1.034 -10.128  -9.161 -10.553 1.606 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0121.7+5154  0.928 1.984 -13.406 0.437  -8.289  -9.269 -10.613 1.586 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0127.2+0325  1.208 1.899 -12.793 1.603  -9.120  -8.783 -10.125 1.695 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0132.5-0802  2.488 1.753 -13.863 1.681 -11.932 -12.006 -10.425 1.517  80.33  19.67 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0133.2-5159  3.078 2.628 -12.079 0.722  -8.054  -9.077 -10.772 1.681  21.29  78.71 fsrq fsrq fsrq fsrq fsrq -    fsrq bll  
3FGLJ0133.3+4324  2.179 2.301 -12.602 1.617  -8.572  -8.777 -10.996 1.720  52.25  47.75 bll  bll  bll  bll  fsrq -    unc  bll  
3FGLJ0134.5+2638  1.485 1.991 -12.750 3.036  -9.044  -8.804 -10.387 1.764 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0139.9+8735  1.063 1.891 -13.833 1.268  -8.273  -9.975 -10.342 1.624  99.98   0.02 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0145.6+8600  1.982 2.519 -12.167 1.262  -8.319  -9.016 -11.062 1.542  46.78  53.22 fsrq bll  bll  bll  fsrq -    fsrq bll  
3FGLJ0146.4-6746  1.558 2.391 -12.377 0.465  -8.228  -8.851 -10.793 1.616  90.59   9.41 bll  bll  bll  bll  fsrq -    unc  bll  
3FGLJ0147.0-5204  2.518 2.200 -12.738 0.394  -8.790  -8.932 -10.449 1.695  84.59  15.41 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ0150.5-5447  1.641 2.118 -13.357 0.144  -8.184  -9.662 -10.955 1.643  99.99   0.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0151.0+0537  2.245 2.359 -12.710 0.620  -8.166  -9.260 -10.804 1.600  99.93   0.07 bll  bll  bll  bll  fsrq -    fsrq bll  
3FGLJ0152.2+3707  2.524 2.407 -12.336 0.864  -8.439  -8.889 -10.975 1.683  53.10  46.90 bll  fsrq fsrq bll  fsrq -    fsrq unc  
3FGLJ0156.3+3913  2.204 2.495 -11.604 0.045  -7.836  -8.544 -15.227 2.080   0.01  99.99 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0156.9-4742  1.458 2.009 -13.870 0.242  -9.101  -9.087 -10.507 1.494  99.67   0.33 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0200.9-6635  2.236 2.331 -12.544 0.378  -8.225  -8.851 -10.764 1.838  64.84  35.16 bll  bll  bll  bll  fsrq -    fsrq unc  
3FGLJ0203.1-0227  1.833 2.313 -12.577 0.250  -8.409  -9.040 -11.559 1.675   0.62  99.38 fsrq bll  bll  bll  fsrq -    fsrq bll  
3FGLJ0204.2+2420  2.293 1.792 -13.971 0.815  -9.740  -9.432 -10.328 1.575  96.59   3.41 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0205.0+1510  3.609 2.530 -11.444 0.336  -7.733  -8.470 -10.839 2.030   1.17  98.83 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0207.9-3846  2.439 2.544 -11.812 0.720  -8.176  -8.785 -11.507 1.735   4.14  95.86 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ0210.7-5101  3.528 2.170 -10.227 4.746  -7.168  -7.740 -10.013 3.160   0.77  99.23 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0211.2-0649  1.347 2.100 -13.030 1.331  -8.928  -9.208 -11.618 1.520  95.00   5.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0213.1-2720  1.690 2.089 -13.388 0.392  -8.910  -9.099 -10.587 1.548  97.99   2.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0214.7-5823  2.084 2.570 -12.037 0.896  -8.146  -8.936 -10.845 1.683  87.30  12.70 bll  fsrq bll  bll  fsrq -    fsrq bll  
3FGLJ0216.1-7016  1.734 2.565 -11.959 0.508  -8.066  -8.845 -10.680 1.695  91.03   8.97 bll  fsrq bll  bll  fsrq -    fsrq unc  
3FGLJ0216.6-1019  2.477 2.329 -12.388 1.974  -8.342  -8.777 -14.484 1.902   0.01  99.99 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ0218.9+3642  2.114 2.576 -11.495 2.570  -7.602  -8.218 -14.126 2.338   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0219.0+2440  1.698 1.857 -13.757 0.662 -11.450  -9.048 -10.500 1.703  99.91   0.09 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0224.1-7941  1.767 2.229 -12.762 0.262  -8.125  -9.065 -10.745 1.756  99.52   0.48 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0225.2-2602  2.061 2.664 -10.975 1.848  -7.678  -8.432 -14.928 2.448   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0226.5-4442  1.064 1.955 -13.069 1.585  -8.292  -8.857 -10.225 1.726 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0228.0+2248  1.664 2.121 -12.588 1.845  -8.305  -8.810 -10.943 2.006   7.47  92.53 fsrq bll  bll  bll  bll  -    unc  unc  
3FGLJ0228.7-3106  1.992 2.140 -13.272 0.494  -8.695  -9.330 -10.701 1.541  98.29   1.71 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ0232.9+2606  1.993 2.086 -13.449 1.587  -8.712  -9.347 -10.777 1.530  99.25   0.75 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0244.4-8224  1.792 2.679 -11.544 0.215  -7.900  -9.060 -14.101 1.718  95.59   4.41 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0249.1+8438  2.204 2.147 -12.975 0.063  -8.293  -8.770 -10.521 1.728  95.77   4.23 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0253.5+3216  1.907 2.052 -12.979 0.220  -8.121  -8.812 -10.057 2.267  98.10   1.90 bll  bll  bll  bll  bll  fsrq unc  bll  
3FGLJ0255.8+0532  2.017 2.070 -13.319 1.320  -8.636  -9.017 -10.848 1.602  96.08   3.92 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0256.3+0335  2.497 1.896 -13.762 0.232  -8.588  -8.959 -10.526 1.601  99.73   0.27 bll  fsrq bll  bll  bll  -    bll  bll  
3FGLJ0301.4-1652  2.232 2.151 -12.777 2.632 -10.646  -8.932 -11.036 1.755  99.47   0.53 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ0301.8-2721  1.722 2.158 -13.130 1.255  -9.788  -9.312 -11.034 1.432  99.84   0.16 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0301.8-7157  2.899 2.766 -11.146 0.155  -7.860  -8.648 -14.533 2.043   0.01  99.99 fsrq fsrq fsrq fsrq fsrq fsrq fsrq fsrq 
3FGLJ0303.0+3150  2.643 2.315 -12.500 2.215  -8.469  -8.854 -15.000 1.607   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq bll  
3FGLJ0305.2-1607  2.963 1.689 -14.151 2.098 -11.567  -9.198 -10.297 1.600  96.21   3.79 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0310.4-5015  1.100 1.754 -13.740 2.469  -9.098 -10.029 -10.294 1.841  99.96   0.04 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0318.7+2134  1.818 1.837 -13.234 0.322  -8.547  -8.714  -9.839 1.993  98.83   1.17 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0326.0-1842  2.056 2.206 -13.184 1.250  -8.259  -9.085 -10.703 1.636  99.94   0.06 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ0331.3-6155  2.582 2.077 -12.670 1.643  -8.413  -8.804 -10.561 1.792  82.98  17.02 bll  fsrq bll  bll  bll  -    bll  bll  
3FGLJ0333.4+4003  1.820 2.238 -12.866 2.596 -12.939  -9.087 -14.341 1.653 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0333.4+7853  2.010 2.198 -12.590 0.595  -8.266  -8.668 -10.441 1.683  98.09   1.91 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0338.5+1303  1.196 1.695 -13.570 1.811 -10.783  -9.126  -9.987 1.770 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0339.2-1738  2.232 1.928 -13.080 1.770  -8.684  -8.752 -10.277 1.718  99.62   0.38 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0342.6-3006  2.195 1.846 -13.955 0.496 -13.783  -9.353 -10.775 1.567  99.98   0.02 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0343.3-6443  2.081 2.154 -12.275 0.705  -8.342  -8.550 -10.451 1.933  85.57  14.43 bll  bll  bll  bll  fsrq fsrq bll  bll  
3FGLJ0343.3+3622  2.711 2.426 -12.171 0.130  -7.979  -8.785 -10.600 1.513  11.82  88.18 fsrq fsrq bll  bll  bll  -    unc  bll  
3FGLJ0356.3-6948  2.174 2.530 -11.967 0.092  -8.210  -9.119 -11.189 1.647  31.37  68.63 fsrq fsrq fsrq bll  fsrq -    fsrq unc  
3FGLJ0357.1+2325  2.247 2.411 -12.386 0.614  -8.059  -8.733 -10.558 1.610  75.16  24.84 bll  bll  bll  bll  fsrq -    bll  unc  
3FGLJ0358.7+0633  1.340 2.633 -11.220 1.560  -7.754  -8.391 -14.400 2.046   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0418.0-0251  1.979 2.461 -11.625 2.700  -7.670  -8.462 -15.041 2.089   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0426.3+6827  2.594 2.378 -12.246 0.330  -8.009  -8.611 -10.682 1.690  70.48  29.52 bll  fsrq bll  bll  fsrq -    unc  unc  
3FGLJ0426.6+0459  3.123 2.555 -11.565 1.018  -7.735  -8.441 -10.955 1.812   7.77  92.23 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0427.3-3900  2.152 2.672 -11.084 2.025  -7.539  -8.092 -14.255 2.253   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0429.8+2843  1.840 1.963 -13.373 3.085  -8.460 -10.676 -10.294 1.775  99.18   0.82 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0430.5+1655  1.626 2.402 -11.936 0.576  -7.710  -8.388 -10.202 1.826  99.09   0.91 bll  fsrq bll  bll  bll  -    bll  fsrq 
3FGLJ0431.6+7403  1.485 1.988 -13.091 0.129  -8.703  -8.807 -10.202 1.612  99.94   0.06 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0433.1+3228  1.182 1.968 -13.535 0.653  -8.570  -9.226 -10.221 1.705 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0433.7-6028  2.618 2.509 -11.321 1.865  -7.924  -8.350 -14.130 2.486   0.00 100.00 fsrq fsrq fsrq fsrq fsrq fsrq fsrq fsrq 
3FGLJ0434.0-5726  1.146 1.999 -12.963 0.949  -8.398  -9.197 -10.270 1.799 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0434.4-2341  1.695 2.346 -12.184 1.922  -8.177  -8.654 -10.873 1.709  78.45  21.55 bll  bll  bll  bll  fsrq bll  unc  bll  
3FGLJ0434.6+0921  2.074 2.115 -12.860 0.130  -8.225  -9.046 -10.712 1.691  98.17   1.83 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0439.6-3159  1.039 1.771 -13.889 0.204  -9.536 -13.381 -10.282 1.562 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0439.9-1859  1.784 1.919 -13.191 0.267  -8.123  -8.951 -10.298 1.781 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0453.2+6321  1.307 2.347 -12.224 1.770  -7.770  -8.595 -10.290 1.850  99.87   0.13 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0456.3+2702  2.169 2.460 -11.297 2.958  -7.644  -8.140 -10.903 1.989   1.56  98.44 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0505.5-1558  2.684 2.102 -13.041 0.595  -8.604  -8.939 -10.488 1.585  88.29  11.71 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ0506.9-5435  1.255 1.603 -13.572 2.102  -8.240  -9.821  -9.951 1.635 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0508.2-1936  1.818 2.375 -12.420 2.205  -9.289  -9.002 -14.686 1.647 100.00   0.00 bll  bll  bll  fsrq fsrq fsrq fsrq bll  
3FGLJ0509.7-6418  1.393 2.000 -13.292 0.664  -8.135  -9.051 -10.185 1.718 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0515.5-0123  1.994 1.755 -14.068 2.120 -10.848 -10.561 -10.699 1.523   3.48  96.52 fsrq bll  bll  bll  bll  -    bll  bll  
3FGLJ0521.7+0103  1.391 1.699 -14.066 1.274 -11.398  -9.648 -10.211 1.707 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0521.9-3847  2.197 2.627 -11.936 0.046  -7.833  -9.178 -10.900 1.994   6.66  93.34 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0522.9-3628  4.194 2.341  -9.939 2.779  -7.039  -7.618  -9.870 2.832   3.57  96.43 fsrq fsrq fsrq fsrq fsrq fsrq fsrq unc  
3FGLJ0525.6-6013  1.318 1.726 -13.511 3.043  -8.928  -9.191 -10.134 1.767 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0525.8-2014  2.363 2.063 -13.091 1.022  -8.783  -9.119 -10.907 1.709  88.28  11.72 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0526.6+6321  1.914 2.540 -11.759 2.121  -8.032  -8.810 -15.580 1.705   0.18  99.82 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ0529.1+0933  1.487 2.317 -12.376 0.501  -7.932  -8.466 -10.176 1.777  98.89   1.11 bll  bll  bll  bll  bll  -    unc  fsrq 
3FGLJ0529.8-7242  2.441 2.475 -11.991 0.192  -7.804  -8.541 -10.804 1.974  42.07  57.93 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0532.0-4827  2.209 2.031 -10.801 4.121  -7.243  -7.635  -9.449 3.369   8.88  91.12 fsrq bll  bll  fsrq bll  -    fsrq fsrq 
3FGLJ0533.0-3939  2.214 2.488 -12.045 0.086  -8.312  -8.650 -10.818 1.744  69.60  30.40 bll  fsrq fsrq bll  fsrq -    fsrq unc  
3FGLJ0535.6-2749  2.257 2.415 -12.745 0.492  -8.115  -9.120 -10.854 1.606  99.15   0.85 bll  bll  bll  bll  fsrq -    fsrq unc  
3FGLJ0538.4-3909  1.387 2.041 -13.360 0.078  -8.407  -9.320 -10.561 1.722 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0553.5-2036  2.368 1.985 -12.767 3.193 -11.678  -8.971 -10.631 1.797 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0602.2+5314  1.597 2.033 -13.246 0.110  -7.924  -9.317 -10.322 1.719 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0602.8-4016  1.873 1.923 -12.943 1.869  -8.742  -8.810 -10.022 1.696  99.83   0.17 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0606.4-4729  2.457 2.327 -12.644 1.206  -8.051  -9.303 -10.614 1.563  99.99   0.01 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ0611.2+4323  1.644 2.168 -12.983 1.395  -7.866  -8.996 -10.288 1.633 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0626.6-4259  1.149 1.740 -13.777 3.659  -8.697  -9.479 -10.219 1.684 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0627.9-1517  1.637 2.724 -11.684 1.857  -7.975  -8.587 -10.489 1.721   8.59  91.41 fsrq fsrq bll  fsrq fsrq -    fsrq fsrq 
3FGLJ0630.3+6906  1.641 2.393 -12.611 0.271  -8.510  -9.133 -11.391 1.454  69.13  30.87 bll  bll  bll  bll  fsrq -    unc  bll  
3FGLJ0643.4-5358  1.708 2.444 -12.233 0.306  -8.100  -9.110 -11.175 1.830   8.78  91.22 fsrq bll  bll  bll  fsrq -    fsrq fsrq 
3FGLJ0644.3-6713  2.348 2.095 -11.377 2.419  -7.455  -7.967  -9.721 2.748  93.74   6.26 bll  fsrq bll  bll  bll  -    unc  fsrq 
3FGLJ0644.6-2853  1.728 2.111 -13.267 0.693  -8.201 -10.268 -11.110 1.704  99.78   0.22 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0647.0-5134  1.850 2.189 -12.900 1.179  -8.216  -9.048 -10.395 1.575  99.88   0.12 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0647.1-4415  1.686 2.345 -12.767 1.120  -8.099  -9.400 -11.253 1.540  99.97   0.03 bll  bll  bll  bll  fsrq -    unc  bll  
3FGLJ0647.6-6058  2.043 2.337 -11.810 0.991  -7.996  -8.447 -10.604 1.913  68.19  31.81 bll  fsrq bll  bll  fsrq -    unc  unc  
3FGLJ0649.6-3138  0.877 1.729 -13.699 1.261  -8.712 -10.019 -10.095 1.668 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0651.3+4014  1.508 2.120 -13.008 0.069  -8.539  -8.839 -10.381 1.736  99.13   0.87 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0652.0-4808  1.856 2.044 -13.538 2.305  -8.030  -9.162 -10.321 1.580 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0653.6+2817  1.526 2.250 -12.355 0.151  -7.975  -8.845 -10.652 1.748  98.69   1.31 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0700.3-6310  1.746 1.994 -13.593 1.417  -8.231  -9.504 -10.785 1.785  99.97   0.03 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0703.4-3914  1.569 2.288 -12.190 2.734  -8.169  -8.613 -10.921 1.782  58.37  41.63 bll  bll  bll  bll  bll  -    bll  unc  
3FGLJ0706.1-4849  2.285 2.412 -11.963 1.048  -7.979  -8.415 -10.728 1.746  42.52  57.48 fsrq fsrq bll  bll  fsrq -    fsrq unc  
3FGLJ0708.9+2239  1.609 2.077 -12.910 1.724  -8.951  -8.967 -10.812 1.753  99.73   0.27 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0712.2-6436  3.146 2.383 -12.384 0.180  -8.410  -8.860 -14.821 1.633   0.03  99.97 fsrq fsrq fsrq fsrq fsrq -    unc  unc  
3FGLJ0720.0-4010  1.812 2.228 -12.790 0.760  -7.939  -8.810 -10.939 1.550  98.43   1.57 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0723.7+2050  1.637 2.400 -12.400 1.094  -8.078  -8.764 -10.752 1.726  96.96   3.04 bll  bll  bll  bll  fsrq -    unc  unc  
3FGLJ0728.0+4828  1.962 2.371 -12.772 0.190  -8.240  -9.300 -11.212 1.565  95.26   4.74 bll  bll  bll  bll  fsrq bll  unc  bll  
3FGLJ0730.5-6606  1.910 1.789 -13.613 0.377  -8.318  -9.286 -10.184 1.614 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0732.2-4638  3.147 2.354 -11.162 5.360  -7.979  -8.326 -14.790 2.020   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0734.3-7709  2.326 2.290 -11.580 2.193  -7.886  -8.194 -10.441 2.094  54.40  45.60 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0742.4-8133c 1.246 1.464 -15.024 0.939  -8.588  -9.830 -10.332 1.404 100.00   0.00 bll  bll  bll  bll  bll  -    -    bll  
3FGLJ0746.6-4756  2.028 2.254 -12.183 2.051  -7.640  -8.466  -9.979 1.857  98.27   1.73 bll  bll  bll  bll  bll  bll  bll  unc  
3FGLJ0746.9+8511  1.057 1.787 -13.708 0.089  -8.250  -9.205 -10.206 1.571 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0748.5+7910  2.259 2.344 -12.517 2.970  -9.179  -8.928 -15.179 1.807  92.98   7.02 bll  bll  fsrq fsrq fsrq -    fsrq bll  
3FGLJ0748.8+4929  1.549 2.339 -12.450 1.422  -8.446  -8.903 -11.967 1.611  12.26  87.74 fsrq bll  bll  bll  fsrq -    unc  bll  
3FGLJ0749.4+1059  2.299 2.203 -12.767 1.367  -8.243  -9.037 -10.597 1.802  97.01   2.99 bll  bll  bll  bll  fsrq -    bll  unc  
3FGLJ0756.3-6433  1.114 2.217 -12.680 0.621  -8.138  -8.780 -10.447 1.649  99.96   0.04 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0803.3-0339  2.366 1.996 -12.556 1.352  -8.175  -8.660 -10.165 1.842  99.01   0.99 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0804.4+0418  2.503 2.566 -11.903 0.928  -8.192  -8.724 -10.827 1.779  53.84  46.16 bll  fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ0805.0-0622  1.322 1.895 -13.556 0.906  -7.936  -9.450 -10.048 1.754 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0807.1+7744  2.337 2.436 -12.170 0.446  -8.010  -8.857 -10.914 1.932   7.45  92.55 fsrq bll  fsrq fsrq fsrq -    fsrq unc  
3FGLJ0813.3+6509  1.491 2.197 -13.400 1.280  -8.240  -9.316 -11.120 1.592  99.99   0.01 bll  bll  bll  bll  bll  bll  unc  bll  
3FGLJ0825.4-0213  2.026 2.401 -12.332 0.908  -8.190  -8.996 -11.172 1.368  63.43  36.57 bll  bll  bll  bll  fsrq -    unc  bll  
3FGLJ0827.2-0711  2.241 2.067 -13.002 0.984  -8.368  -8.824 -10.274 1.597  98.74   1.26 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0829.6-1137  1.709 1.890 -13.672 0.263  -8.821  -9.003 -10.256 1.765  99.83   0.17 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0830.3-5855  1.650 2.608 -11.285 2.130  -7.640  -8.524 -14.775 1.872   0.04  99.96 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0836.3+2143  2.124 2.566 -12.102 0.959  -8.109  -8.917 -10.866 1.851  34.77  65.23 fsrq bll  fsrq fsrq fsrq -    fsrq unc  
3FGLJ0842.0-6055  2.890 2.328 -11.726 2.928  -7.777  -8.378 -10.932 1.927   1.69  98.31 fsrq fsrq fsrq fsrq fsrq -    unc  unc  
3FGLJ0855.2-0718  3.063 2.565 -11.842 2.177  -8.170  -8.719 -13.680 1.636   0.09  99.91 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ0858.1-1951  3.089 2.463 -11.536 2.042  -7.790  -8.509 -10.658 2.146   0.13  99.87 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0904.3+4240  3.096 2.476 -12.045 1.490  -8.207  -8.633 -10.883 1.705  35.31  64.69 fsrq fsrq fsrq fsrq fsrq fsrq unc  bll  
3FGLJ0912.6-2757  2.410 2.697 -11.344 1.691  -7.785  -8.793 -10.678 1.711  87.21  12.79 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0915.0+5844  2.877 2.482 -12.369 0.396  -8.609  -9.247 -11.365 1.670  28.10  71.90 fsrq fsrq fsrq fsrq fsrq -    fsrq bll  
3FGLJ0917.3-0344  1.508 1.764 -13.951 0.371  -8.456  -9.382 -10.254 1.652 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0921.0-2258  1.158 1.553 -14.593 2.776  -8.609 -10.344 -10.303 1.510  99.95   0.05 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ0923.1+3853  2.575 2.752 -11.377 1.452  -7.697  -8.738 -14.785 1.871   0.19  99.81 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0928.9-3530  1.373 2.530 -11.476 1.058  -7.664  -8.664 -10.866 1.575  13.76  86.24 fsrq fsrq bll  bll  fsrq -    fsrq unc  
3FGLJ0939.2-1732  2.421 2.270 -12.126 2.383  -8.124  -8.631 -11.185 1.991   0.16  99.84 fsrq bll  fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0939.9-2831  2.582 2.471 -11.570 0.895  -7.775  -8.644 -14.590 2.120   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ0947.1-2542  1.624 1.950 -12.886 1.494  -8.565  -8.842 -10.244 1.684  99.95   0.05 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0953.1-7657c 1.378 1.912 -13.668 0.591 -10.851  -9.328 -10.437 1.567  99.99   0.01 bll  bll  bll  bll  bll  -    -    bll  
3FGLJ0958.4-6752  1.597 2.207 -12.928 1.296  -7.979  -9.079 -10.527 1.622 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ0958.6-2447  2.231 2.242 -12.489 1.095  -8.260  -8.793 -10.550 1.687  94.68   5.32 bll  bll  bll  bll  fsrq -    bll  unc  
3FGLJ1003.6+2608  2.644 2.292 -12.818 0.581  -8.292  -8.967 -11.166 1.616  11.74  88.26 fsrq fsrq fsrq bll  fsrq bll  bll  bll  
3FGLJ1007.8+0026  2.686 2.089 -13.006 1.451 -12.848  -8.967 -10.801 1.521  99.45   0.55 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ1014.2+4115  1.658 2.424 -12.347 0.638  -8.854  -8.951 -11.202 1.677  85.23  14.77 bll  bll  bll  bll  fsrq -    fsrq bll  
3FGLJ1016.0-0635  1.599 2.544 -11.876 2.225  -8.788  -8.777 -15.611 1.694  86.11  13.89 bll  fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ1016.1+5555  2.124 2.525 -11.863 1.017  -8.093  -8.740 -15.065 1.829   0.12  99.88 fsrq fsrq fsrq fsrq fsrq fsrq fsrq bll  
3FGLJ1021.8+8023  2.301 2.327 -12.372 2.307  -8.002  -8.712 -14.693 1.540   1.05  98.95 fsrq bll  fsrq fsrq fsrq -    bll  bll  
3FGLJ1022.3-4234  1.961 2.336 -12.712 0.491  -8.036  -8.983 -11.650 1.646   9.77  90.23 fsrq bll  bll  bll  fsrq -    fsrq unc  
3FGLJ1024.8+0105  2.130 2.549 -11.633 2.667  -8.112  -8.593 -11.345 1.611  10.14  89.86 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ1028.0+1829  1.658 2.237 -12.839 0.197  -8.631  -8.951 -10.595 1.671  92.90   7.10 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1030.4-2030  1.061 1.890 -13.139 0.921  -8.381  -8.975 -10.188 1.721 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1031.0+7440  2.321 2.147 -13.412 0.000  -8.567  -8.777 -10.666 1.645  71.49  28.51 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ1035.2+5545  2.115 2.943 -11.223 0.070  -7.975  -8.845 -12.532 1.831   0.01  99.99 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1040.4+0615  1.540 2.226 -11.695 2.215  -7.777  -8.331 -10.415 2.097  95.98   4.02 bll  fsrq bll  bll  bll  bll  bll  unc  
3FGLJ1040.8+1342  0.748 1.760 -14.025 1.598 -10.893  -9.411 -10.474 1.552 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1040.9-1205  1.151 2.107 -13.195 1.482  -8.348  -9.527 -10.830 1.786 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1042.0-0557  1.923 1.944 -13.833 3.161  -8.175  -9.241 -10.613 1.618 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1042.1-4126  1.310 1.976 -13.812 0.183  -8.471  -9.245 -10.742 1.649 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1049.8+1425  2.118 2.332 -12.356 1.390  -7.955  -8.851 -15.004 1.932   1.90  98.10 fsrq bll  fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1052.8-3741  1.803 1.996 -13.420 0.180  -8.191  -9.248 -10.344 1.549 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1106.4-3643  1.721 2.292 -12.010 0.306  -7.943  -8.616 -10.839 1.796  80.50  19.50 bll  fsrq bll  bll  bll  -    bll  bll  
3FGLJ1109.4-4815  2.567 2.495 -11.893 2.013  -7.812  -8.613 -11.102 1.649  17.09  82.91 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1125.0-2101  1.561 1.784 -13.638 0.982  -8.396 -10.403 -10.189 1.627  99.97   0.03 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1126.7-3834  2.725 2.260 -12.542 1.561  -8.682  -8.724 -10.532 1.682  82.11  17.89 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ1138.2+4905  1.634 2.851 -11.400 0.017  -8.044  -9.116 -14.996 1.758   5.59  94.41 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1141.2+6805  1.353 1.611 -14.261 2.076 -10.708 -14.002 -10.374 1.666 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1141.6-1406  1.777 2.176 -12.772 0.605  -8.139  -8.821 -10.526 1.634  99.65   0.35 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1153.7-2555  1.927 2.015 -13.529 0.814 -10.207  -9.019 -11.021 1.603  87.69  12.31 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1154.0-3243  2.325 2.053 -12.233 2.691  -8.105  -8.521 -10.240 1.644  99.61   0.39 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1155.4-3417  1.377 1.335 -14.788 1.519 -11.775  -9.652 -10.388 1.488 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1156.7-2250  1.235 1.890 -13.750 1.668 -11.437  -9.090 -10.235 1.584 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1158.9+0818  0.869 1.870 -13.854 0.886  -8.672  -9.697 -10.495 1.559 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1159.3-2226  3.071 2.372 -11.710 2.962  -7.474  -8.174 -10.526 2.297   2.60  97.40 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1159.6-0723  1.887 2.104 -12.914 0.000  -8.218  -8.967 -10.153 1.654  99.67   0.33 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1200.8+1228  1.653 2.248 -12.618 0.853  -8.356  -8.983 -10.529 1.644  99.32   0.68 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1200.9+2010  2.151 2.524 -11.896 0.211  -7.971  -8.706 -15.410 1.762   3.51  96.49 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ1203.5-3925  1.811 1.639 -14.176 0.890 -12.910 -11.708 -10.247 1.602 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1207.6-2232  1.773 2.575 -11.750 0.587  -7.975  -8.553 -10.866 1.656  36.34  63.66 fsrq fsrq bll  bll  fsrq -    fsrq fsrq 
3FGLJ1207.6-4537  2.221 2.113 -12.900 3.831  -8.474  -9.271 -15.479 1.535   0.00 100.00 fsrq bll  bll  fsrq bll  -    bll  bll  
3FGLJ1208.2-7810c 2.392 2.146 -13.212 0.294  -8.182  -9.093 -10.539 1.530  99.69   0.31 bll  bll  bll  bll  fsrq -    -    bll  
3FGLJ1218.8-4827  1.792 2.336 -12.291 1.162  -8.124  -8.668 -12.609 1.725  99.97   0.03 bll  bll  bll  bll  fsrq -    bll  unc  
3FGLJ1223.3-3028  0.918 1.887 -13.947 1.152  -8.530  -9.126 -10.439 1.581 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1224.6-8312  2.714 2.695 -11.280 1.103  -7.799  -8.461 -11.434 1.752   1.75  98.25 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1238.2-1958  1.978 2.349 -12.181 1.428  -7.889  -8.866 -11.008 1.755  57.07  42.93 bll  bll  bll  bll  fsrq bll  unc  bll  
3FGLJ1238.3-4543  2.031 2.153 -12.788 0.373  -7.900  -9.336 -10.527 1.790  99.98   0.02 bll  bll  bll  bll  bll  -    bll  unc  
3FGLJ1239.4+0727  2.754 2.398 -12.166 0.334  -7.876  -8.848 -10.693 1.651  89.61  10.39 bll  fsrq bll  bll  fsrq -    unc  bll  
3FGLJ1251.0-0203  2.107 2.386 -12.159 1.526 -10.030  -8.613 -10.971 1.971  98.78   1.22 bll  bll  fsrq bll  fsrq -    fsrq fsrq 
3FGLJ1254.1-2203  1.443 2.296 -12.483 1.418  -8.209  -8.644 -10.536 1.665  98.91   1.09 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1256.3-1146  1.737 1.907 -13.157 0.970  -8.203  -9.031 -10.019 1.774 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1258.7+5137  1.705 2.159 -13.285 0.149  -8.987  -9.094 -10.740 1.611  97.11   2.89 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1259.0-2310  2.684 2.029 -13.118 1.873  -8.457  -8.775 -10.322 1.664  94.49   5.51 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1259.8-3749  1.432 2.242 -12.373 1.487  -7.845  -8.870 -10.298 1.652 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1302.6+5748  2.507 2.272 -12.833 0.949  -8.086  -9.124 -10.599 1.695  99.88   0.12 bll  fsrq bll  bll  fsrq -    unc  bll  
3FGLJ1304.2-2411  1.775 1.957 -13.070 2.305  -9.236  -8.936 -10.234 1.722 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1304.9-2109  2.781 2.148 -13.236 1.317 -11.336  -8.699 -10.780 1.501  34.76  65.24 fsrq fsrq bll  bll  fsrq -    bll  bll  
3FGLJ1306.8-2146  2.494 2.147 -13.309 1.382  -8.378  -9.162 -10.848 1.556  99.20   0.80 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ1307.6-4300  1.559 1.837 -12.699 0.707  -8.291  -8.428  -9.587 1.765 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1310.6+2446  2.066 2.202 -13.363 1.078  -8.158  -9.009 -11.321 1.592  77.12  22.88 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ1312.7-2349  1.461 1.801 -13.502 0.389  -8.058  -9.005  -9.928 1.745 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1314.7-4237  1.143 2.082 -13.510 1.267  -8.212  -9.033 -10.824 1.653  99.99   0.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1315.4+1130  1.316 1.962 -13.724 0.858  -8.114  -9.431 -10.301 1.692 100.00   0.00 bll  bll  bll  bll  bll  bll  unc  bll  
3FGLJ1318.7-1232  1.644 2.348 -12.124 0.373  -8.016  -8.672 -10.627 1.802  92.83   7.17 bll  bll  bll  bll  -    -    fsrq fsrq 
3FGLJ1319.6+7759  1.412 1.785 -13.777 0.988  -8.585  -9.222 -10.259 1.715 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1322.3+0839  1.853 2.253 -12.431 0.402  -8.171  -8.886 -13.210 1.868  94.68   5.32 bll  bll  bll  bll  bll  fsrq unc  unc  
3FGLJ1322.6-1619  2.046 2.356 -12.411 0.241  -8.175  -8.804 -10.799 1.598  80.49  19.51 bll  bll  bll  bll  fsrq -    unc  unc  
3FGLJ1323.0+2942  3.137 2.145 -12.266 0.611  -8.001  -8.533 -10.075 1.638  84.33  15.67 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ1330.9+5201  1.924 2.249 -13.140 1.453  -8.128  -9.115 -10.415 1.681  99.91   0.09 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ1338.6-2403  2.701 2.576 -11.478 1.335  -7.818  -8.629 -11.157 1.723   1.59  98.41 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1340.6-0408  1.434 1.981 -13.143 1.403  -9.517  -9.123 -10.583 1.713 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1342.7+0945  1.439 1.870 -13.585 1.847  -8.456 -12.227 -10.517 1.373 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1344.5-3655  2.707 2.182 -13.117 0.387  -8.472  -8.879 -10.425 1.624  41.95  58.05 fsrq bll  bll  bll  fsrq -    bll  bll  
3FGLJ1345.9-3357  1.606 2.466 -11.947 0.516  -7.914  -8.728 -10.790 1.757  82.64  17.36 bll  fsrq bll  bll  fsrq -    fsrq fsrq 
3FGLJ1346.9-2958  1.439 1.744 -13.565 0.456  -9.833  -9.040 -10.120 1.662 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1351.7-2913  2.598 2.396 -11.932 1.496  -7.921  -8.541 -11.082 1.950   4.31  95.69 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1356.3-4029  1.881 2.060 -13.296 0.574  -8.134  -9.040 -10.182 1.648  99.99   0.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1406.0-2508  1.489 1.893 -13.244 1.011  -8.821  -8.951 -10.331 1.660  99.99   0.01 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1407.7-4256  2.417 2.137 -12.783 0.300  -8.230  -8.804 -10.900 1.674  17.05  82.95 fsrq bll  bll  bll  fsrq -    bll  bll  
3FGLJ1412.0+5249  2.928 2.562 -12.462 1.977  -8.263  -9.016 -10.611 1.678   0.01  99.99 fsrq fsrq fsrq fsrq fsrq -    fsrq bll  
3FGLJ1416.0+1325  3.038 2.363 -12.054 0.526  -8.046  -8.738 -10.764 1.920   6.01  93.99 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1418.5+3543  1.787 2.058 -11.750 2.269  -7.695  -8.218  -9.879 2.957  97.78   2.22 bll  bll  bll  fsrq bll  -    fsrq fsrq 
3FGLJ1418.9+7731  0.917 1.906 -13.254 2.301  -8.287  -9.160 -10.379 1.793 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1419.5-0836  2.535 2.271 -11.836 3.370  -8.037  -8.345 -10.604 2.280  18.24  81.76 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1421.0-1122  1.685 2.064 -13.028 1.791 -11.979  -8.963 -10.821 1.852  98.20   1.80 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1427.8-3215  1.086 2.036 -13.592 0.806 -11.213  -9.112 -10.513 1.557 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1434.6+6640  0.997 1.517 -14.607 0.364 -10.173  -9.943 -10.485 1.592 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1440.0-3955  1.300 1.864 -13.971 0.113 -10.712  -8.721 -10.246 1.610  99.99   0.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1446.8-1831  1.409 1.723 -14.154 1.830 -10.030  -9.559 -10.340 1.415  99.91   0.09 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1507.6-3710  1.898 2.131 -13.009 1.246  -8.975  -8.886 -10.646 1.611  99.78   0.22 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1511.8-0513  1.244 2.034 -13.140 0.977  -7.824  -8.873 -10.132 1.677 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1512.2-2255  1.285 1.907 -13.217 1.055 -11.266  -8.772 -10.148 1.611 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1512.3+8005  2.059 2.513 -12.333 0.986  -8.061  -9.198 -11.057 1.797  98.73   1.27 bll  bll  bll  fsrq fsrq -    fsrq bll  
3FGLJ1514.8-3623  2.673 2.405 -12.197 2.301  -9.201  -8.620 -11.507 1.652 100.00   0.00 bll  fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ1518.0-2732  2.752 2.133 -12.167 0.879  -7.770  -8.218  -9.963 1.969  93.19   6.81 bll  bll  bll  bll  bll  -    bll  unc  
3FGLJ1532.7-1319  2.351 2.094 -11.478 2.175  -7.635  -7.963  -9.600 3.284  68.93  31.07 bll  fsrq bll  fsrq bll  -    fsrq fsrq 
3FGLJ1536.6+8331  2.075 2.481 -12.362 0.409  -8.369  -8.932 -11.036 1.522  13.11  86.89 fsrq bll  bll  bll  fsrq -    fsrq bll  
3FGLJ1537.8-8000  1.842 2.186 -12.253 1.413  -7.996  -8.539 -10.427 1.906  96.67   3.33 bll  bll  bll  bll  bll  -    bll  unc  
3FGLJ1539.8-1128  1.897 2.085 -13.287 0.920  -7.830  -8.879 -10.633 1.612  99.86   0.14 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1543.5+0451  2.447 1.985 -13.403 0.257  -8.117  -9.196 -10.306 1.613  99.98   0.02 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1547.1-2801  1.677 1.708 -14.038 2.336 -10.316 -12.824 -10.450 1.628  99.51   0.49 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1549.5+1709  1.903 1.916 -13.924 0.562  -8.315  -9.410 -10.457 1.781 100.00   0.00 bll  bll  bll  bll  bll  bll  unc  bll  
3FGLJ1549.7-0658  1.117 1.924 -12.967 0.381  -8.472  -8.660  -9.928 1.689 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1557.4-7040  2.440 2.301 -12.304 0.043  -8.034  -8.740 -10.664 1.678  81.59  18.41 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ1559.7+8512  2.142 2.351 -11.939 0.359  -7.842  -8.620 -10.767 1.789  81.05  18.95 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ1559.8-2525  1.657 1.944 -13.996 0.551  -8.159  -9.135 -10.383 1.493  99.73   0.27 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1607.9-2040  2.527 2.015 -13.202 0.991  -8.688  -8.889 -10.379 1.595  96.53   3.47 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1612.4-3100  2.290 1.880 -12.660 4.021 -12.815  -8.939 -10.333 1.800 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1626.4-7640  2.113 1.990 -13.413 0.205  -8.178  -9.109 -10.293 1.692  99.99   0.01 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1628.2+7703  2.299 2.449 -12.390 0.077  -8.389  -8.936 -10.996 1.672  41.35  58.65 fsrq bll  bll  bll  fsrq -    fsrq bll  
3FGLJ1630.8+1047  2.171 2.805 -11.091 1.725  -7.928  -8.485 -11.226 1.678   1.29  98.71 fsrq fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ1636.7+2624  1.312 2.039 -13.244 1.723 -10.137  -9.068 -10.614 1.571 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1640.9+1142  2.514 2.296 -12.848 0.554  -8.275  -8.947 -11.041 1.564  43.54  56.46 fsrq fsrq bll  bll  fsrq -    bll  bll  
3FGLJ1643.6-0642  1.459 2.071 -13.428 1.025  -7.519  -8.730 -10.146 1.694 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1647.1-6438  2.809 2.189 -12.699 0.053  -8.244  -8.660 -10.419 1.831  78.60  21.40 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ1647.4+4950  2.251 2.429 -11.076 2.348  -7.507  -8.148 -10.353 2.123  22.88  77.12 fsrq fsrq fsrq fsrq fsrq fsrq fsrq unc  
3FGLJ1656.0+2044  1.178 2.493 -11.796 0.844  -8.022  -8.633 -10.717 1.953  31.76  68.24 fsrq fsrq fsrq bll  fsrq -    fsrq fsrq 
3FGLJ1656.8-2010  1.572 1.961 -12.821 3.646 -13.286  -8.666 -10.513 1.680 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1704.0+7646  1.813 2.574 -11.759 0.666  -8.023  -8.775 -14.548 2.066   0.01  99.99 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1711.6+8846  1.077 1.570 -14.376 1.773  -8.963 -10.462 -10.290 1.587 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1714.1-2029  0.931 1.344 -14.642 1.496  -8.313 -13.788 -10.014 1.655 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1716.7-8112  2.028 2.060 -13.662 0.024  -8.212  -9.198 -10.783 1.623  99.96   0.04 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1719.3+1206  1.760 2.078 -13.352 1.623  -8.633  -8.967 -10.289 1.483  96.23   3.77 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1723.5-5609  2.212 2.618 -11.959 1.066  -7.845  -8.747 -10.860 1.710  93.79   6.21 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1723.7-7713  2.715 2.471 -11.420 2.524  -7.638  -8.337 -10.955 2.205   7.67  92.33 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1735.4-1118  1.926 2.156 -12.975 0.435  -8.154  -8.389 -10.105 1.659  96.20   3.80 bll  bll  bll  bll  bll  -    bll  fsrq 
3FGLJ1736.0+2033  1.395 1.722 -13.445 2.744 -13.770  -9.790  -9.987 1.786 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1739.0+8716  1.791 2.277 -12.197 0.291  -8.312  -8.599 -10.553 2.437  33.01  66.99 fsrq bll  fsrq fsrq bll  -    fsrq fsrq 
3FGLJ1740.4+5347  1.693 2.019 -13.451 0.486  -8.140  -9.407 -10.578 1.616 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1753.5-5010  2.425 2.505 -11.577 1.378  -7.914  -8.382 -14.191 2.413   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1757.1+1533  2.256 2.045 -13.158 2.729  -9.788  -9.077 -14.967 1.653 100.00   0.00 bll  bll  bll  fsrq bll  -    bll  bll  
3FGLJ1757.4+6536  1.601 2.317 -13.036 1.601  -8.141  -9.063 -10.577 1.664  99.97   0.03 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ1759.1-4822  2.267 2.296 -11.939 1.802  -7.762  -8.354 -10.435 2.371  59.63  40.37 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1807.8+6427  1.786 2.093 -13.415 0.268  -9.084  -9.261 -10.664 1.798  95.56   4.44 bll  bll  bll  bll  bll  -    unc  bll  
3FGLJ1819.1+2134  1.896 2.251 -12.750 0.895  -8.336  -8.883 -10.235 1.660  42.44  57.56 fsrq bll  bll  bll  bll  bll  bll  unc  
3FGLJ1820.3+3625  1.143 1.777 -14.047 0.548  -8.485  -9.238 -10.225 1.546 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1824.4+4310  1.528 1.725 -14.300 1.358 -10.215 -12.752 -10.593 1.443  99.41   0.59 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1825.2-5230  2.685 2.017 -11.266 3.863  -7.900  -8.149 -10.209 2.492  89.80  10.20 bll  bll  fsrq fsrq bll  -    fsrq fsrq 
3FGLJ1830.0-4439  2.607 2.217 -10.742 4.188  -7.597  -8.114 -14.483 2.431   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1838.5-6006  1.901 1.857 -13.556 2.511  -8.703  -9.265 -10.472 1.639  99.96   0.04 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1841.2+2910  1.811 1.567 -14.300 0.404  -8.111  -9.112  -9.943 1.604 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1848.1-4230  2.009 1.951 -13.498 1.662 -10.790  -8.896 -10.577 1.598  91.16   8.84 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1855.1-6008  1.922 1.813 -14.103 2.082 -11.354  -9.733 -10.616 1.499  59.97  40.03 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1858.4-2509  2.288 2.288 -11.777 2.814  -7.996  -8.164 -11.317 2.033   0.01  99.99 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1904.5+3627  1.995 2.098 -13.090 1.008  -7.983 -13.493 -10.450 1.583  98.72   1.28 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1911.4-1908  2.644 1.770 -13.585 1.038 -11.336  -8.996  -9.971 1.690  99.93   0.07 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1912.6-1223  2.102 2.492 -11.421 0.733  -7.484  -8.300 -10.285 1.924  85.59  14.41 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1913.9+4441  1.192 1.851 -13.509 1.555  -8.631  -9.322 -10.186 1.481 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1918.0+3750  0.979 2.192 -12.996 0.179  -8.428  -9.129 -10.735 1.488  99.94   0.06 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1935.5+8355  2.634 2.348 -12.361 0.246  -8.152  -9.037 -10.903 1.657  75.79  24.21 bll  fsrq bll  bll  fsrq -    fsrq bll  
3FGLJ1939.6-4925  1.009 1.624 -14.047 2.252 -12.480 -14.006 -10.509 1.621 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1941.2-6210  3.263 2.432 -11.365 2.481  -7.764  -8.161 -10.801 2.351   7.34  92.66 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1941.8+7218  2.368 2.544 -11.573 3.398  -7.790  -8.409 -11.527 1.987   0.01  99.99 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ1944.1-4523  1.828 1.560 -14.788 1.405  -8.561 -10.407 -10.569 1.591 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1949.4-6140  2.340 2.308 -12.936 0.394  -7.836  -9.177 -11.111 1.797  98.94   1.06 bll  bll  bll  bll  fsrq -    fsrq unc  
3FGLJ1954.9-5640  0.924 1.878 -13.587 2.390  -8.039  -9.083 -10.249 1.644 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1955.0-1605  1.394 2.047 -12.914 0.600  -8.140  -8.614 -10.245 1.494  99.91   0.09 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ1955.9+0212  1.507 1.927 -13.530 0.302 -12.151  -8.818 -10.253 1.607 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ1959.8-4725  1.377 1.524 -12.536 3.919  -8.979  -8.987  -9.857 1.695 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2002.7+6303  1.065 2.127 -13.351 1.845  -8.255  -8.921 -10.470 1.634 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2007.7-7728  2.368 2.683 -11.233 0.936  -7.726  -8.602 -14.815 2.063   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2014.5+0648  1.203 1.915 -13.428 0.661  -9.398  -8.592 -10.104 1.650 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2014.9+1623  2.685 2.410 -12.307 1.111  -8.016  -8.726 -10.462 1.733  63.64  36.36 bll  fsrq bll  fsrq fsrq -    fsrq fsrq 
3FGLJ2017.6-4110  2.159 2.160 -13.240 0.518  -8.480  -8.879 -10.458 1.590  87.30  12.70 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ2024.4-0848  1.569 1.703 -13.810 0.777 -10.385  -9.086 -10.077 1.801 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2026.3+7644  0.805 1.839 -14.344 0.311 -10.824  -9.572 -11.071 1.505 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2031.0+1937  1.754 1.826 -13.373 1.934  -8.928  -9.334 -10.121 1.671  99.99   0.01 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2036.6-3325  0.547 1.305 -14.996 2.042 -11.330  -9.921 -10.214 1.443 100.00   0.00 bll  bll  bll  bll  bll  bll  unc  bll  
3FGLJ2040.0-5734  2.937 2.269 -12.883 0.145 -10.192  -8.780 -11.290 1.627  30.00  70.00 fsrq fsrq bll  bll  fsrq -    bll  bll  
3FGLJ2040.2-7115  2.694 1.798 -13.412 0.690  -8.408  -9.184 -10.060 1.620  99.99   0.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2041.9-7318  1.524 2.210 -12.910 3.349  -7.928  -8.886 -10.467 1.726 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2046.7-1011  2.026 1.609 -14.243 1.133 -12.730  -9.703 -10.352 1.550 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2049.0-6801  2.550 2.059 -13.248 1.982  -8.246  -9.640 -10.674 1.690  38.35  61.65 fsrq fsrq bll  bll  fsrq -    bll  bll  
3FGLJ2049.7+1002  2.439 2.403 -11.772 1.369  -7.710  -8.409 -10.670 1.891  57.94  42.06 bll  fsrq fsrq fsrq fsrq -    fsrq unc  
3FGLJ2051.8-5535  2.589 2.577 -11.889 1.205  -7.762  -8.845 -10.592 1.942  10.39  89.61 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2103.9-3546  1.873 2.363 -11.851 0.646  -7.883  -8.676 -10.854 2.069  50.39  49.61 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2103.9-6233  1.922 1.975 -12.299 2.200  -8.485  -8.432 -10.063 1.884  99.75   0.25 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2104.2-0211  1.150 1.524 -14.491 2.168 -10.996 -12.541 -10.356 1.528 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2106.1+2505  2.084 2.528 -12.010 1.462  -8.210  -8.593 -10.910 1.716  58.65  41.35 bll  fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2107.7-4822  1.661 2.711 -11.648 0.825  -7.810  -8.863 -10.717 1.650  98.96   1.04 bll  fsrq bll  bll  fsrq -    fsrq unc  
3FGLJ2109.1-6638  2.515 2.006 -12.719 0.728  -8.073  -8.845 -10.281 1.741  99.46   0.54 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2112.7+0819  1.371 1.806 -13.553 0.875  -8.971  -8.538 -10.092 1.707 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2114.7+3130  2.605 2.349 -12.562 0.188  -8.166  -8.688 -11.076 1.535   3.20  96.80 fsrq fsrq bll  bll  fsrq -    bll  unc  
3FGLJ2118.0-3241  1.360 2.311 -13.465 1.538  -7.996  -8.883 -10.613 1.589  99.99   0.01 bll  bll  bll  bll  bll  bll  unc  unc  
3FGLJ2119.2-3313  1.830 2.352 -13.098 0.469 -10.514  -8.907 -10.714 1.662 100.00   0.00 bll  bll  bll  bll  fsrq -    unc  fsrq 
3FGLJ2126.5-3926  1.890 2.203 -12.907 1.585 -10.344  -9.176 -14.642 1.596 100.00   0.00 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ2132.4-5420  1.863 2.634 -11.177 0.420  -7.699  -8.420 -11.041 2.106   1.21  98.79 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2133.3+2533  1.600 2.010 -13.646 0.404  -8.140  -9.374 -10.618 1.608 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2141.6-6412  2.274 2.495 -11.217 2.986  -7.688  -8.260 -13.421 2.498   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2142.2-2546  2.334 2.231 -12.439 1.810  -8.345  -8.854 -14.047 1.810   0.22  99.78 fsrq bll  bll  fsrq fsrq -    unc  bll  
3FGLJ2144.2+3132  1.911 2.362 -12.135 1.081  -7.910  -8.660 -10.361 1.697  98.66   1.34 bll  bll  bll  bll  fsrq -    bll  fsrq 
3FGLJ2149.6+1915  2.159 2.569 -11.620 1.002  -7.780  -8.466 -15.467 2.098   0.13  99.87 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2156.0+1818  1.523 1.914 -13.399 1.200 -12.668  -8.947 -10.472 1.722  99.99   0.01 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2159.2-2841  1.307 1.938 -13.406 0.572  -8.144  -9.189 -10.548 1.729 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2212.3-7039  1.616 2.759 -11.742 2.474  -8.000  -8.821 -11.265 1.532  49.52  50.48 fsrq fsrq fsrq bll  fsrq -    fsrq bll  
3FGLJ2212.6+2801  2.161 1.791 -13.564 1.610 -11.038  -9.262 -10.152 1.600  99.98   0.02 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2213.6-4755  1.436 1.889 -13.648 1.203  -8.790  -9.660 -10.467 1.562  99.99   0.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2220.3+2812  1.689 1.833 -13.932 0.442  -8.532  -9.449 -10.376 1.579 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2230.5-7817  2.818 2.508 -11.442 0.015  -7.745  -8.539 -10.936 1.938   4.78  95.22 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2232.9-2021  1.099 2.081 -13.024 0.102  -9.088  -8.928 -10.735 1.511  99.99   0.01 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2233.5-1235  2.694 2.373 -12.697 0.174  -8.381  -9.116 -10.793 1.655  59.68  40.32 bll  fsrq bll  bll  fsrq -    fsrq unc  
3FGLJ2234.1-2655  2.000 2.187 -12.747 0.909  -8.109  -8.996 -10.496 1.756  99.89   0.11 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2235.6-2319  2.600 2.817 -10.951 2.322  -7.775  -8.547 -12.688 1.956   0.00 100.00 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2236.2-5049  1.566 2.607 -11.818 1.422  -8.212  -8.762 -15.703 1.583   2.19  97.81 fsrq fsrq bll  fsrq fsrq -    fsrq bll  
3FGLJ2243.2-3933  1.773 2.119 -13.093 0.057  -8.253  -9.074 -11.209 1.530  58.93  41.07 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2246.2+1547  1.917 2.183 -13.153 2.078  -7.807  -8.622 -10.148 1.830  99.79   0.21 bll  bll  bll  bll  bll  -    bll  unc  
3FGLJ2250.3-4206  1.911 2.034 -12.623 2.186 -10.292  -8.783 -10.695 1.721 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2250.7-2806  2.485 2.177 -11.227 2.696  -7.397  -7.886  -9.793 2.719  75.86  24.14 bll  fsrq fsrq fsrq bll  -    unc  fsrq 
3FGLJ2251.5-4928  1.522 1.967 -12.830 2.592  -8.410  -8.983 -10.326 1.689  99.90   0.10 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2258.1-8248  1.762 2.194 -12.674 1.339  -8.668  -8.701 -10.597 1.739  99.06   0.94 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2305.3-4219  1.600 2.048 -13.529 0.441  -8.327  -9.742 -10.854 1.614  99.99   0.01 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2309.6-3633  1.959 1.854 -13.320 0.344  -8.089  -9.049 -10.372 1.777 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2312.9-6923  1.086 1.804 -14.071 1.845  -8.355 -14.148 -10.703 1.581 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2316.8-5209  1.408 1.735 -14.141 0.463  -8.439  -9.346 -10.506 1.543 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2317.3-4534  1.601 2.186 -12.184 0.815  -7.971  -8.680 -10.356 1.833  99.40   0.60 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2318.6+1912  2.390 2.741 -11.283 1.674  -7.827  -8.724 -14.573 1.741   0.08  99.92 fsrq fsrq fsrq fsrq fsrq -    fsrq fsrq 
3FGLJ2321.2-6439  2.063 2.401 -12.735 1.482  -8.265  -9.177 -10.900 1.656  99.62   0.38 bll  bll  bll  bll  fsrq -    fsrq bll  
3FGLJ2322.9-4917  1.452 1.957 -13.249 2.005 -12.762  -8.893 -10.418 1.634 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2328.4-4034  2.464 2.309 -11.475 2.695  -7.607  -8.044 -10.268 2.585  23.44  76.56 fsrq fsrq fsrq fsrq fsrq fsrq fsrq fsrq 
3FGLJ2336.5-7620  2.188 2.330 -12.254 0.095  -8.211  -8.730 -10.526 1.662  87.36  12.64 bll  bll  bll  bll  fsrq -    bll  bll  
3FGLJ2336.5+2356  2.638 2.134 -13.155 0.727  -8.248  -9.178 -10.479 1.602  99.44   0.56 bll  fsrq bll  bll  fsrq -    bll  bll  
3FGLJ2338.7-7401  1.719 1.888 -13.169 0.003  -8.236  -8.963 -10.223 1.879  99.97   0.03 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2344.4+0549  1.284 2.193 -12.830 1.780  -8.710  -9.312 -13.105 1.552 100.00   0.00 bll  bll  bll  bll  bll  -    bll  bll  
3FGLJ2346.7+0705  2.481 1.779 -13.213 0.347 -10.631  -8.631  -9.883 1.733 100.00   0.00 bll  bll  bll  bll  bll  bll  bll  bll  
3FGLJ2348.4-5100  1.617 2.306 -12.424 2.018  -8.344  -8.921 -14.684 1.790   0.53  99.47 fsrq bll  bll  fsrq fsrq -    fsrq bll  
3FGLJ2353.3-4805  1.947 2.011 -13.398 2.282  -8.991 -10.180 -10.785 1.457  40.81  59.19 fsrq bll  bll  bll  bll  -    bll  bll  
3FGLJ2353.7-3911  0.872 2.281 -12.690 0.383  -8.461  -9.274 -14.569 1.656  92.55   7.45 bll  bll  bll  bll  bll  -    unc  bll  
3FGLJ2358.3-2853  2.227 2.414 -12.357 0.000  -8.363  -8.836 -14.638 1.662   0.85  99.15 fsrq bll  bll  fsrq fsrq -    unc  bll  

